Classification and clustering for observations of event time data using non-homogeneous Poisson process models

Data of the form of event times arise in various applications. A simple model for such data is a non-homogeneous Poisson process (NHPP) which is specified by a rate function that depends on time. We consider the problem of having access to multiple independent observations of event time data, observed on a common interval, from which we wish to classify or cluster the observations according to their rate functions. Each rate function is unknown but assumed to belong to a finite number of rate functions each defining a distinct class. We model the rate functions using a spline basis expansion, the coefficients of which need to be estimated from data. The classification approach consists of using training data for which the class membership is known, to calculate maximum likelihood estimates of the coefficients for each group, then assigning test observations to a group by a maximum likelihood criterion. For clustering, by analogy to the Gaussian mixture model approach for Euclidean data, we consider mixtures of NHPP and use the expectation-maximisation algorithm to estimate the coefficients of the rate functions for the component models and group membership probabilities for each observation. The classification and clustering approaches perform well on both synthetic and real-world data sets. Code associated with this paper is available at https://github.com/duncan-barrack/NHPP .

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


